Mighty Tracker -- Performance Studies of the MightyPix for LHCb

A new downstream tracking system, known as the Mighty Tracker, is planned to be installed at LHCb during LS4 of the LHC. This will allow an increase in instantaneous luminosity from $2\cdot10^{33}~\mathrm{cm}^{-2}\mathrm{s}^{-1}$ to $1.5\cdot10^{34}~\mathrm{cm}^{-2}\mathrm{s}^{-1}$ and therefore an overall higher irradiation and up to six times higher occupancy. To keep the material budget as low or even lower as for the current detector, the Mighty Tracker is planned as a hybrid system with silicon pixels in the inner and scintillating fibers in the outer region. For the pixel detector part HV-CMOS MAPS with a pixel size of $55~\mathrm{x}~165~\mathrm{\mu m^2}$ will be used. This technology has been chosen because of its low production costs, low material budget, high radiation tolerance and good timing resolution. To fulfill the requirements, the development and characterization of the sensors focuses on radiation damage with fluences up to $2\cdot10^{15~}\mathrm{MeVn_{eq}}/\mathrm{cm^2}$ and a timing resolution $\leq3~\mathrm{ns}$. The timing resolution is restricted due to the $40~\mathrm{MHz}$ trigger-less DAQ by LHCb. To characterize and further develop the MightyPix a new readout system called MARS (Mighty TrAcker Readout System) has been developed. MARS is a modular system, able to test different single chips in the laboratory as well as at testbeam facilities. It has been used to perform first characterization studies of development-chips investigating radiation tolerance and timing resolution as well as the dependence of the sensor settings on the overall performance.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

